Tree based credible set estimation

Estimating a joint Highest Posterior Density credible set for a multivariate posterior density is challenging as dimension gets larger. Credible intervals for univariate marginals are usually presented for ease of computation and visualisation. There are often two layers of approximation, as we may need to compute a credible set for a target density which is itself only an approximation to the true posterior density. We obtain joint Highest Posterior Density credible sets for density estimation trees given by Li et al. (2016) approximating a density truncated to a compact subset of R^d as this is preferred to a copula construction. These trees approximate a joint posterior distribution from posterior samples using a piecewise constant function defined by sequential binary splits. We use a consistent estimator to measure of the symmetric difference between our credible set estimate and the true HPD set of the target density samples. This quality measure can be computed without the need to know the true set. We show how the true-posterior-coverage of an approximate credible set estimated for an approximate target density may be estimated in doubly intractable cases where posterior samples are not available. We illustrate our methods with simulation studies and find that our estimator is competitive with existing methods.

==> NZUSrate.csv <==
day,month,year,rate
23,Mar,2017,0.703779
24,Mar,2017,0.703373
25,Mar,2017,0.702691
26,Mar,2017,0.702691
27,Mar,2017,0.704801
28,Mar,2017,0.70281
29,Mar,2017,0.7026
30,Mar,2017,0.701309
31,Mar,2017,0.701348
2,Apr,2017,0.700599
3,Apr,2017,0.69991
4,Apr,2017,0.69728
5,Apr,2017,0.694592
6,Apr,2017,0.697301
7,Apr,2017,0.695321
8,Apr,2017,0.693746
9,Apr,2017,0.693746
10,Apr,2017,0.69642
11,Apr,2017,0.6958
12,Apr,2017,0.69219
13,Apr,2017,0.701319
14,Apr,2017,0.700501
15,Apr,2017,0.70055
16,Apr,2017,0.699692
17,Apr,2017,0.702001
18,Apr,2017,0.702669
19,Apr,2017,0.700238
20,Apr,2017,0.701791
21,Apr,2017,0.702297
22,Apr,2017,0.703087
23,Apr,2017,0.703185
24,Apr,2017,0.701152
25,Apr,2017,0.694582
26,Apr,2017,0.687498
27,Apr,2017,0.686592
28,Apr,2017,0.686521
29,Apr,2017,0.686955
30,Apr,2017,0.68679
1,May,2017,0.690717
2,May,2017,0.69253
4,May,2017,0.685808
5,May,2017,0.691467
6,May,2017,0.692449
7,May,2017,0.692449
8,May,2017,0.690312
9,May,2017,0.689099
10,May,2017,0.694693
11,May,2017,0.684498
12,May,2017,0.685549
13,May,2017,0.685895
14,May,2017,0.686201
15,May,2017,0.688051
16,May,2017,0.688179
17,May,2017,0.693087
18,May,2017,0.691759
20,May,2017,0.692449
21,May,2017,0.692905
22,May,2017,0.699739
23,May,2017,0.701058
24,May,2017,0.70191
25,May,2017,0.704359
26,May,2017,0.705831
27,May,2017,0.706414
28,May,2017,0.706414
29,May,2017,0.705572
30,May,2017,0.709461
31,May,2017,0.70991
1,Jun,2017,0.70626
2,Jun,2017,0.713921
3,Jun,2017,0.714388
4,Jun,2017,0.714388
5,Jun,2017,0.714482
6,Jun,2017,0.718801
7,Jun,2017,0.719878
8,Jun,2017,0.721371
9,Jun,2017,0.720923
10,Jun,2017,0.721137
11,Jun,2017,0.721397
12,Jun,2017,0.720049
13,Jun,2017,0.722491
14,Jun,2017,0.730098
15,Jun,2017,0.720101
16,Jun,2017,0.725253
17,Jun,2017,0.725005
18,Jun,2017,0.725005
19,Jun,2017,0.723762
20,Jun,2017,0.723851
21,Jun,2017,0.721183
22,Jun,2017,0.727088
23,Jun,2017,0.72915
24,Jun,2017,0.728651
25,Jun,2017,0.728651
26,Jun,2017,0.729868
27,Jun,2017,0.72732
28,Jun,2017,0.7303
29,Jun,2017,0.728497
30,Jun,2017,0.73211
1,Jul,2017,0.732789
2,Jul,2017,0.732789
3,Jul,2017,0.729677
4,Jul,2017,0.729448
5,Jul,2017,0.727548
6,Jul,2017,0.727178
7,Jul,2017,0.727977
8,Jul,2017,0.728253
9,Jul,2017,0.7282
10,Jul,2017,0.726691
11,Jul,2017,0.722262
12,Jul,2017,0.72609
13,Jul,2017,0.731061
14,Jul,2017,0.732306
15,Jul,2017,0.734754
16,Jul,2017,0.734754
17,Jul,2017,0.732582
18,Jul,2017,0.735091
19,Jul,2017,0.735302
20,Jul,2017,0.741262
21,Jul,2017,0.743893
22,Jul,2017,0.745601
23,Jul,2017,0.745601
24,Jul,2017,0.74308
25,Jul,2017,0.742583
26,Jul,2017,0.74423
27,Jul,2017,0.749367
28,Jul,2017,0.750418
29,Jul,2017,0.751287
30,Jul,2017,0.751287
31,Jul,2017,0.749457
1,Aug,2017,0.747602
2,Aug,2017,0.744402
3,Aug,2017,0.743191
4,Aug,2017,0.741207
5,Aug,2017,0.741482
6,Aug,2017,0.740988
7,Aug,2017,0.735213
8,Aug,2017,0.73275
9,Aug,2017,0.73165
10,Aug,2017,0.7275
11,Aug,2017,0.731288
12,Aug,2017,0.731984
13,Aug,2017,0.731984
14,Aug,2017,0.729469
15,Aug,2017,0.723458
16,Aug,2017,0.726781
17,Aug,2017,0.730463
18,Aug,2017,0.732888
19,Aug,2017,0.731208
20,Aug,2017,0.731395
21,Aug,2017,0.732282
23,Aug,2017,0.720469
24,Aug,2017,0.721012
25,Aug,2017,0.724061
26,Aug,2017,0.724061
27,Aug,2017,0.724087
28,Aug,2017,0.725032
29,Aug,2017,0.725847
30,Aug,2017,0.720018
31,Aug,2017,0.71671
1,Sep,2017,0.716299
2,Sep,2017,0.71582
3,Sep,2017,0.715512
4,Sep,2017,0.717131
5,Sep,2017,0.724328
6,Sep,2017,0.721313
7,Sep,2017,0.722089
8,Sep,2017,0.727352
9,Sep,2017,0.726322
10,Sep,2017,0.726507
11,Sep,2017,0.7254
12,Sep,2017,0.728778
13,Sep,2017,0.723029
14,Sep,2017,0.719888
15,Sep,2017,0.73041
16,Sep,2017,0.729049
17,Sep,2017,0.729102
18,Sep,2017,0.725589
19,Sep,2017,0.731101
20,Sep,2017,0.739057
21,Sep,2017,0.731181
22,Sep,2017,0.732748
23,Sep,2017,0.733918
24,Sep,2017,0.73408
25,Sep,2017,0.727341
26,Sep,2017,0.71921
27,Sep,2017,0.723406
28,Sep,2017,0.722883
29,Sep,2017,0.722439
30,Sep,2017,0.71914
1,Oct,2017,0.722804
2,Oct,2017,0.71994
3,Oct,2017,0.71532
4,Oct,2017,0.716089
5,Oct,2017,0.712091
6,Oct,2017,0.708757
7,Oct,2017,0.709019
8,Oct,2017,0.709019
9,Oct,2017,0.707214
10,Oct,2017,0.707499
11,Oct,2017,0.707514
12,Oct,2017,0.712669
14,Oct,2017,0.716743
15,Oct,2017,0.718288
16,Oct,2017,0.718368
17,Oct,2017,0.716617
18,Oct,2017,0.714722
19,Oct,2017,0.702299
20,Oct,2017,0.696561
21,Oct,2017,0.696549
22,Oct,2017,0.696403
23,Oct,2017,0.696833
24,Oct,2017,0.689641
25,Oct,2017,0.68746
26,Oct,2017,0.684878
27,Oct,2017,0.686582
28,Oct,2017,0.68816
29,Oct,2017,0.687687
30,Oct,2017,0.687361
31,Oct,2017,0.683571
1,Nov,2017,0.689522
2,Nov,2017,0.691706
3,Nov,2017,0.690369
4,Nov,2017,0.690751
5,Nov,2017,0.690799
6,Nov,2017,0.691099
7,Nov,2017,0.689731
8,Nov,2017,0.691994
9,Nov,2017,0.694929
10,Nov,2017,0.692967
11,Nov,2017,0.692953
12,Nov,2017,0.692953
13,Nov,2017,0.689769
14,Nov,2017,0.688411
15,Nov,2017,0.687342
16,Nov,2017,0.68612
17,Nov,2017,0.680682
18,Nov,2017,0.681733
19,Nov,2017,0.681779
20,Nov,2017,0.681169
21,Nov,2017,0.68374
22,Nov,2017,0.685751
23,Nov,2017,0.688682
24,Nov,2017,0.688279
25,Nov,2017,0.687994
26,Nov,2017,0.687994
27,Nov,2017,0.691204
28,Nov,2017,0.693409
29,Nov,2017,0.689779
30,Nov,2017,0.684807
1,Dec,2017,0.689398
2,Dec,2017,0.688658
3,Dec,2017,0.688705
4,Dec,2017,0.68454
5,Dec,2017,0.687479
6,Dec,2017,0.687994
7,Dec,2017,0.684709
8,Dec,2017,0.684648
9,Dec,2017,0.684112
11,Dec,2017,0.691869
12,Dec,2017,0.692569
13,Dec,2017,0.698429
14,Dec,2017,0.69891
15,Dec,2017,0.700047
16,Dec,2017,0.699056
17,Dec,2017,0.699105
18,Dec,2017,0.700872
19,Dec,2017,0.6982
20,Dec,2017,0.698105
21,Dec,2017,0.70158
22,Dec,2017,0.701358
23,Dec,2017,0.702395
24,Dec,2017,0.702395
25,Dec,2017,0.703087
26,Dec,2017,0.702551
27,Dec,2017,0.706679
28,Dec,2017,0.708778
29,Dec,2017,0.7099
30,Dec,2017,0.708767
31,Dec,2017,0.710202
1,Jan,2018,0.705816
2,Jan,2018,0.710641
3,Jan,2018,0.710081
4,Jan,2018,0.714329
5,Jan,2018,0.71691
6,Jan,2018,0.716846
7,Jan,2018,0.716897
8,Jan,2018,0.71795
9,Jan,2018,0.718089
10,Jan,2018,0.71876
11,Jan,2018,0.724249
12,Jan,2018,0.724008
13,Jan,2018,0.725716
14,Jan,2018,0.725716
15,Jan,2018,0.731502
16,Jan,2018,0.727008
17,Jan,2018,0.729341
18,Jan,2018,0.731002
19,Jan,2018,0.7283
20,Jan,2018,0.727749
21,Jan,2018,0.727749
22,Jan,2018,0.730879
23,Jan,2018,0.734778
24,Jan,2018,0.7409
25,Jan,2018,0.737069
26,Jan,2018,0.734762
27,Jan,2018,0.734053
28,Jan,2018,0.734053
29,Jan,2018,0.730682
30,Jan,2018,0.733302
31,Jan,2018,0.737471
1,Feb,2018,0.739681
2,Feb,2018,0.731243
3,Feb,2018,0.7303
4,Feb,2018,0.7303
5,Feb,2018,0.728528
6,Feb,2018,0.730591
7,Feb,2018,0.728141
8,Feb,2018,0.720458
9,Feb,2018,0.725121
10,Feb,2018,0.7254
11,Feb,2018,0.7254
12,Feb,2018,0.72372
13,Feb,2018,0.728322
14,Feb,2018,0.732952
15,Feb,2018,0.738577
16,Feb,2018,0.739891
17,Feb,2018,0.738907
18,Feb,2018,0.738907
19,Feb,2018,0.73746
20,Feb,2018,0.735291
21,Feb,2018,0.733592
22,Feb,2018,0.735021
23,Feb,2018,0.729395
24,Feb,2018,0.729049
25,Feb,2018,0.729049
26,Feb,2018,0.731024
27,Feb,2018,0.724218
28,Feb,2018,0.722559
1,Mar,2018,0.725153
2,Mar,2018,0.723343
3,Mar,2018,0.723589
4,Mar,2018,0.723589
5,Mar,2018,0.723631
6,Mar,2018,0.729991
7,Mar,2018,0.726639
8,Mar,2018,0.725832
9,Mar,2018,0.72915
10,Mar,2018,0.728306
11,Mar,2018,0.728306
12,Mar,2018,0.728996
13,Mar,2018,0.734908
14,Mar,2018,0.732896
15,Mar,2018,0.727728
16,Mar,2018,0.721339
17,Mar,2018,0.721709
18,Mar,2018,0.721709
19,Mar,2018,0.723092
20,Mar,2018,0.718907
21,Mar,2018,0.71796
22,Mar,2018,0.722491
23,Mar,2018,0.726179
24,Mar,2018,0.723537
25,Mar,2018,0.723092
26,Mar,2018,0.729794
27,Mar,2018,0.728704
28,Mar,2018,0.722799
29,Mar,2018,0.722413
30,Mar,2018,0.723589
1,Apr,2018,0.724008
2,Apr,2018,0.721397
3,Apr,2018,0.726327
4,Apr,2018,0.73038
5,Apr,2018,0.72685
6,Apr,2018,0.727691
7,Apr,2018,0.726507
8,Apr,2018,0.726507
9,Apr,2018,0.732306
10,Apr,2018,0.736521
11,Apr,2018,0.736485
12,Apr,2018,0.737651
13,Apr,2018,0.73507
14,Apr,2018,0.736079
15,Apr,2018,0.736079
16,Apr,2018,0.736629
17,Apr,2018,0.733899
18,Apr,2018,0.732386
19,Apr,2018,0.72722
20,Apr,2018,0.72083
21,Apr,2018,0.721137
22,Apr,2018,0.720591
23,Apr,2018,0.715331
24,Apr,2018,0.712099
25,Apr,2018,0.706414
26,Apr,2018,0.707309
27,Apr,2018,0.707329
28,Apr,2018,0.707914
29,Apr,2018,0.707914
30,Apr,2018,0.705189
1,May,2018,0.701171
2,May,2018,0.700248
3,May,2018,0.703641
4,May,2018,0.702511
5,May,2018,0.701754
6,May,2018,0.701754
7,May,2018,0.702659
8,May,2018,0.697489
9,May,2018,0.698495
10,May,2018,0.695369
11,May,2018,0.69676
12,May,2018,0.696791
13,May,2018,0.696864
14,May,2018,0.69327
15,May,2018,0.68728
16,May,2018,0.690469
17,May,2018,0.688501
18,May,2018,0.691639
19,May,2018,0.692042
20,May,2018,0.691491
21,May,2018,0.692809
22,May,2018,0.692909
23,May,2018,0.689893
24,May,2018,0.692391
25,May,2018,0.692478
26,May,2018,0.691587
27,May,2018,0.691802
28,May,2018,0.69389
29,May,2018,0.690298
30,May,2018,0.698771
31,May,2018,0.69992
1,Jun,2018,0.6983
2,Jun,2018,0.698348
3,Jun,2018,0.6983
4,Jun,2018,0.703012
5,Jun,2018,0.702709
6,Jun,2018,0.70369
7,Jun,2018,0.702501
8,Jun,2018,0.703542
9,Jun,2018,0.703334
10,Jun,2018,0.703383
11,Jun,2018,0.702889
12,Jun,2018,0.702398
13,Jun,2018,0.704722
14,Jun,2018,0.699279
15,Jun,2018,0.693751
16,Jun,2018,0.69471
17,Jun,2018,0.694999
18,Jun,2018,0.692401
19,Jun,2018,0.689869
20,Jun,2018,0.687389
21,Jun,2018,0.687309
22,Jun,2018,0.691109
23,Jun,2018,0.690703
24,Jun,2018,0.690703
25,Jun,2018,0.688862
26,Jun,2018,0.685619
27,Jun,2018,0.679602
28,Jun,2018,0.675941
29,Jun,2018,0.67714
30,Jun,2018,0.677209
1,Jul,2018,0.676613
2,Jul,2018,0.669299
3,Jul,2018,0.674195
4,Jul,2018,0.676476
5,Jul,2018,0.67929
6,Jul,2018,0.68374
7,Jul,2018,0.684158
8,Jul,2018,0.684112
9,Jul,2018,0.6838
10,Jul,2018,0.683387
11,Jul,2018,0.677599
12,Jul,2018,0.6783
13,Jul,2018,0.67589
14,Jul,2018,0.676293
15,Jul,2018,0.676293
16,Jul,2018,0.67703
17,Jul,2018,0.677805
18,Jul,2018,0.680018
19,Jul,2018,0.671529
20,Jul,2018,0.680203
21,Jul,2018,0.681037
22,Jul,2018,0.68048
23,Jul,2018,0.678682
24,Jul,2018,0.679417
25,Jul,2018,0.680805
26,Jul,2018,0.679489
27,Jul,2018,0.679659
28,Jul,2018,0.678403
29,Jul,2018,0.678403
30,Jul,2018,0.68299
31,Jul,2018,0.681501
1,Aug,2018,0.679009
2,Aug,2018,0.675197
3,Aug,2018,0.675288
4,Aug,2018,0.674286
5,Aug,2018,0.674286
6,Aug,2018,0.673287
7,Aug,2018,0.673609
8,Aug,2018,0.674104
9,Aug,2018,0.662269
10,Aug,2018,0.658913
11,Aug,2018,0.658111
12,Aug,2018,0.658111
13,Aug,2018,0.658081
14,Aug,2018,0.657709
15,Aug,2018,0.656297
16,Aug,2018,0.658371
17,Aug,2018,0.660808
18,Aug,2018,0.663592
19,Aug,2018,0.663592
20,Aug,2018,0.6628
21,Aug,2018,0.66817
22,Aug,2018,0.669481
23,Aug,2018,0.664511
24,Aug,2018,0.66923
25,Aug,2018,0.668204
26,Aug,2018,0.668204
27,Aug,2018,0.67001
28,Aug,2018,0.672233
29,Aug,2018,0.670592
30,Aug,2018,0.664408
31,Aug,2018,0.661371
1,Sep,2018,0.661704
2,Sep,2018,0.661704
3,Sep,2018,0.660589
4,Sep,2018,0.65546
5,Sep,2018,0.658792
6,Sep,2018,0.659461
7,Sep,2018,0.653781
8,Sep,2018,0.65368
9,Sep,2018,0.65368
10,Sep,2018,0.653147
11,Sep,2018,0.650942
12,Sep,2018,0.65548
13,Sep,2018,0.656819
14,Sep,2018,0.654988
15,Sep,2018,0.655008
16,Sep,2018,0.655008
17,Sep,2018,0.658649
18,Sep,2018,0.657895
19,Sep,2018,0.66187
20,Sep,2018,0.66788
21,Sep,2018,0.667601
22,Sep,2018,0.668494
23,Sep,2018,0.668494
24,Sep,2018,0.664695
25,Sep,2018,0.664759
26,Sep,2018,0.665568
27,Sep,2018,0.6628
28,Sep,2018,0.663423
29,Sep,2018,0.661901
30,Sep,2018,0.661901
1,Oct,2018,0.661638
2,Oct,2018,0.660197
3,Oct,2018,0.65368
4,Oct,2018,0.647761
5,Oct,2018,0.643521
6,Oct,2018,0.644351
7,Oct,2018,0.644351
8,Oct,2018,0.644612
9,Oct,2018,0.645728
10,Oct,2018,0.6474
11,Oct,2018,0.652301
12,Oct,2018,0.650491
13,Oct,2018,0.650597
14,Oct,2018,0.650597
15,Oct,2018,0.65495
16,Oct,2018,0.6595
17,Oct,2018,0.657203
18,Oct,2018,0.655177
19,Oct,2018,0.659109
20,Oct,2018,0.659413
21,Oct,2018,0.659413
22,Oct,2018,0.655093
23,Oct,2018,0.656082
24,Oct,2018,0.652812
25,Oct,2018,0.652058
26,Oct,2018,0.652071
27,Oct,2018,0.651211
28,Oct,2018,0.651211
29,Oct,2018,0.652429
30,Oct,2018,0.656211
31,Oct,2018,0.652331
1,Nov,2018,0.664872
2,Nov,2018,0.6643
3,Nov,2018,0.66569
4,Nov,2018,0.66569
5,Nov,2018,0.665981
6,Nov,2018,0.667
7,Nov,2018,0.679094
8,Nov,2018,0.678007
9,Nov,2018,0.674104
10,Nov,2018,0.674605
11,Nov,2018,0.674605
12,Nov,2018,0.673451
13,Nov,2018,0.676677
14,Nov,2018,0.679281
15,Nov,2018,0.682978
16,Nov,2018,0.686083
17,Nov,2018,0.6879
18,Nov,2018,0.6879
19,Nov,2018,0.68341
20,Nov,2018,0.681819
21,Nov,2018,0.684301
22,Nov,2018,0.681245
23,Nov,2018,0.677401
24,Nov,2018,0.678035
25,Nov,2018,0.678495
26,Nov,2018,0.678553
27,Nov,2018,0.677484
28,Nov,2018,0.679602
29,Nov,2018,0.685629
30,Nov,2018,0.687498
1,Dec,2018,0.687498
2,Dec,2018,0.687498
3,Dec,2018,0.693289
4,Dec,2018,0.69402
5,Dec,2018,0.690703
6,Dec,2018,0.687262
7,Dec,2018,0.68605
8,Dec,2018,0.687592
9,Dec,2018,0.687592
10,Dec,2018,0.687772
11,Dec,2018,0.687503
12,Dec,2018,0.685706
13,Dec,2018,0.685911
14,Dec,2018,0.680932
15,Dec,2018,0.679787
16,Dec,2018,0.679787
17,Dec,2018,0.68033
18,Dec,2018,0.685201
19,Dec,2018,0.685002
20,Dec,2018,0.676421
21,Dec,2018,0.672979
22,Dec,2018,0.671006
23,Dec,2018,0.671006
24,Dec,2018,0.673029
25,Dec,2018,0.673786
26,Dec,2018,0.674423
27,Dec,2018,0.66997
28,Dec,2018,0.670632
29,Dec,2018,0.670601
30,Dec,2018,0.670601
31,Dec,2018,0.671082
1,Jan,2019,0.671006
2,Jan,2019,0.66646
3,Jan,2019,0.668858
4,Jan,2019,0.674709
5,Jan,2019,0.673696
6,Jan,2019,0.673696
7,Jan,2019,0.676069
8,Jan,2019,0.672201
9,Jan,2019,0.679539
10,Jan,2019,0.678817
11,Jan,2019,0.682508
12,Jan,2019,0.682291
13,Jan,2019,0.682291
14,Jan,2019,0.682708
15,Jan,2019,0.68109
16,Jan,2019,0.678403
17,Jan,2019,0.674659
18,Jan,2019,0.67501
19,Jan,2019,0.674286
20,Jan,2019,0.674286
21,Jan,2019,0.673287
22,Jan,2019,0.67288
23,Jan,2019,0.678679
24,Jan,2019,0.676718
25,Jan,2019,0.683698
26,Jan,2019,0.684065
27,Jan,2019,0.684065
28,Jan,2019,0.683457
29,Jan,2019,0.682848
30,Jan,2019,0.683609
31,Jan,2019,0.692209
1,Feb,2019,0.690894
2,Feb,2019,0.689299
3,Feb,2019,0.689299
4,Feb,2019,0.687919
5,Feb,2019,0.689037
6,Feb,2019,0.684222
7,Feb,2019,0.676041
8,Feb,2019,0.675548
9,Feb,2019,0.674241
10,Feb,2019,0.674241
11,Feb,2019,0.673106
12,Feb,2019,0.673786
13,Feb,2019,0.681169
14,Feb,2019,0.682382
15,Feb,2019,0.685801
16,Feb,2019,0.686601
17,Feb,2019,0.686601
18,Feb,2019,0.684299
19,Feb,2019,0.685347
20,Feb,2019,0.68754
21,Feb,2019,0.68045
22,Feb,2019,0.68409
23,Feb,2019,0.684744
25,Feb,2019,0.688658
26,Feb,2019,0.6887
27,Feb,2019,0.683784
28,Feb,2019,0.680867
1,Mar,2019,0.680659
2,Mar,2019,0.679694
3,Mar,2019,0.679694
4,Mar,2019,0.680548
5,Mar,2019,0.678691
6,Mar,2019,0.677209
7,Mar,2019,0.677151
8,Mar,2019,0.680728
9,Mar,2019,0.680388
10,Mar,2019,0.680434
11,Mar,2019,0.682498
12,Mar,2019,0.686728
13,Mar,2019,0.684814
14,Mar,2019,0.681661
15,Mar,2019,0.684299
16,Mar,2019,0.68519
17,Mar,2019,0.68519
18,Mar,2019,0.684814
19,Mar,2019,0.685706
20,Mar,2019,0.68457
21,Mar,2019,0.686912
22,Mar,2019,0.687219
23,Mar,2019,0.687805
24,Mar,2019,0.687758
25,Mar,2019,0.691118
26,Mar,2019,0.691396
27,Mar,2019,0.680203
28,Mar,2019,0.678332
29,Mar,2019,0.681201
30,Mar,2019,0.680203
31,Mar,2019,0.680203
1,Apr,2019,0.680805
2,Apr,2019,0.674177
3,Apr,2019,0.679071
4,Apr,2019,0.67579
5,Apr,2019,0.672608
7,Apr,2019,0.673401
8,Apr,2019,0.6744
9,Apr,2019,0.674118
10,Apr,2019,0.676567
11,Apr,2019,0.67278
12,Apr,2019,0.676579
13,Apr,2019,0.675539
14,Apr,2019,0.676201
15,Apr,2019,0.676391
16,Apr,2019,0.67524
17,Apr,2019,0.671209
18,Apr,2019,0.667641
19,Apr,2019,0.668807
20,Apr,2019,0.668695
21,Apr,2019,0.668695
22,Apr,2019,0.667802
23,Apr,2019,0.664931
24,Apr,2019,0.65952
25,Apr,2019,0.661507
26,Apr,2019,0.666902
27,Apr,2019,0.666156
28,Apr,2019,0.666156
29,Apr,2019,0.6668
30,Apr,2019,0.66749
1,May,2019,0.664452
2,May,2019,0.662219
3,May,2019,0.664198
4,May,2019,0.664496
5,May,2019,0.664496
6,May,2019,0.660284
7,May,2019,0.6595
8,May,2019,0.657981
9,May,2019,0.659011
10,May,2019,0.659911
11,May,2019,0.659413
12,May,2019,0.659413
13,May,2019,0.656802
14,May,2019,0.657687
15,May,2019,0.656297
16,May,2019,0.65442
17,May,2019,0.652103
18,May,2019,0.652316
19,May,2019,0.652316
20,May,2019,0.653582
21,May,2019,0.650387
22,May,2019,0.649728
23,May,2019,0.65226
24,May,2019,0.6549
25,May,2019,0.655244
26,May,2019,0.655308
27,May,2019,0.654193
28,May,2019,0.654279
29,May,2019,0.651105
30,May,2019,0.651084
31,May,2019,0.653211
1,Jun,2019,0.653509
2,Jun,2019,0.653744
3,Jun,2019,0.657518
4,Jun,2019,0.660142
5,Jun,2019,0.66182
6,Jun,2019,0.663989
7,Jun,2019,0.66708
8,Jun,2019,0.666489
9,Jun,2019,0.666489
10,Jun,2019,0.661288
11,Jun,2019,0.658441
12,Jun,2019,0.657259
13,Jun,2019,0.656685
14,Jun,2019,0.649815
15,Jun,2019,0.649056
16,Jun,2019,0.649056
17,Jun,2019,0.649961
18,Jun,2019,0.652316
19,Jun,2019,0.652784
20,Jun,2019,0.658588
21,Jun,2019,0.657181
22,Jun,2019,0.659196
23,Jun,2019,0.659196
24,Jun,2019,0.662232
25,Jun,2019,0.664408
26,Jun,2019,0.669187
27,Jun,2019,0.670102
28,Jun,2019,0.671272
29,Jun,2019,0.672201
30,Jun,2019,0.672201
1,Jul,2019,0.66712
2,Jul,2019,0.667793
3,Jul,2019,0.670803
4,Jul,2019,0.668606
5,Jul,2019,0.661912
6,Jul,2019,0.66291
7,Jul,2019,0.66291
8,Jul,2019,0.66253
9,Jul,2019,0.66074
10,Jul,2019,0.665108
11,Jul,2019,0.6665
12,Jul,2019,0.669102
13,Jul,2019,0.669501
14,Jul,2019,0.669501
15,Jul,2019,0.671885
16,Jul,2019,0.670309
17,Jul,2019,0.674459
18,Jul,2019,0.675699
19,Jul,2019,0.677399
20,Jul,2019,0.676338
21,Jul,2019,0.676338
22,Jul,2019,0.677321
23,Jul,2019,0.670488
24,Jul,2019,0.671042
25,Jul,2019,0.665617
26,Jul,2019,0.663238
27,Jul,2019,0.663592
28,Jul,2019,0.663592
29,Jul,2019,0.66239
30,Jul,2019,0.661011
31,Jul,2019,0.659141
1,Aug,2019,0.657441
2,Aug,2019,0.654108
3,Aug,2019,0.653894
4,Aug,2019,0.653894
5,Aug,2019,0.653992
6,Aug,2019,0.65232
7,Aug,2019,0.645901
8,Aug,2019,0.64841
9,Aug,2019,0.64646
10,Aug,2019,0.646998
11,Aug,2019,0.646998
12,Aug,2019,0.644639
13,Aug,2019,0.645592
14,Aug,2019,0.642711
15,Aug,2019,0.644901
16,Aug,2019,0.643079
18,Aug,2019,0.642901
19,Aug,2019,0.64156
20,Aug,2019,0.641778
21,Aug,2019,0.641268
22,Aug,2019,0.63717
23,Aug,2019,0.639501
24,Aug,2019,0.640164
25,Aug,2019,0.640164
26,Aug,2019,0.639701
27,Aug,2019,0.63608
28,Aug,2019,0.633579
29,Aug,2019,0.63157
30,Aug,2019,0.629281
31,Aug,2019,0.631293
1,Sep,2019,0.631293
2,Sep,2019,0.63077
3,Sep,2019,0.631902
4,Sep,2019,0.63573
5,Sep,2019,0.637613
6,Sep,2019,0.643021
7,Sep,2019,0.642632
8,Sep,2019,0.642632
9,Sep,2019,0.642781
10,Sep,2019,0.642001
11,Sep,2019,0.64163
12,Sep,2019,0.64149
13,Sep,2019,0.637832
14,Sep,2019,0.637694
15,Sep,2019,0.637694
16,Sep,2019,0.634681
17,Sep,2019,0.634769
18,Sep,2019,0.633848
19,Sep,2019,0.630815
20,Sep,2019,0.625874
21,Sep,2019,0.625782
22,Sep,2019,0.625782
23,Sep,2019,0.628658
24,Sep,2019,0.632921
25,Sep,2019,0.62753
26,Sep,2019,0.63015
27,Sep,2019,0.629059
28,Sep,2019,0.630656
29,Sep,2019,0.629743
30,Sep,2019,0.625998
1,Oct,2019,0.624489
2,Oct,2019,0.625782
3,Oct,2019,0.630988
4,Oct,2019,0.631642
5,Oct,2019,0.631652
6,Oct,2019,0.631652
7,Oct,2019,0.629249
8,Oct,2019,0.629872
9,Oct,2019,0.629131
10,Oct,2019,0.632629
11,Oct,2019,0.63415
12,Oct,2019,0.633392
13,Oct,2019,0.63385
14,Oct,2019,0.629919
15,Oct,2019,0.62792
16,Oct,2019,0.628539
17,Oct,2019,0.635169
18,Oct,2019,0.637292
19,Oct,2019,0.638065
20,Oct,2019,0.638065
21,Oct,2019,0.639869
22,Oct,2019,0.641248
23,Oct,2019,0.641791
24,Oct,2019,0.638219
25,Oct,2019,0.635391
26,Oct,2019,0.6349
27,Oct,2019,0.6349
28,Oct,2019,0.63431
29,Oct,2019,0.635181
30,Oct,2019,0.636189
31,Oct,2019,0.640029
1,Nov,2019,0.64439
2,Nov,2019,0.6428
3,Nov,2019,0.6428
4,Nov,2019,0.641531
5,Nov,2019,0.637592
6,Nov,2019,0.636602
7,Nov,2019,0.63431
8,Nov,2019,0.633158
9,Nov,2019,0.634485
10,Nov,2019,0.634485
11,Nov,2019,0.636201
12,Nov,2019,0.633419
13,Nov,2019,0.640188
14,Nov,2019,0.637381
15,Nov,2019,0.640061
16,Nov,2019,0.64035
17,Nov,2019,0.64035
18,Nov,2019,0.6408
19,Nov,2019,0.642698
20,Nov,2019,0.6409
21,Nov,2019,0.641248
22,Nov,2019,0.64075
23,Nov,2019,0.64083
24,Nov,2019,0.6406
25,Nov,2019,0.6402
26,Nov,2019,0.641799
27,Nov,2019,0.642698
28,Nov,2019,0.64126
29,Nov,2019,0.641807
30,Nov,2019,0.64245
1,Dec,2019,0.64245
2,Dec,2019,0.65083
3,Dec,2019,0.651699
4,Dec,2019,0.652831
5,Dec,2019,0.654502
6,Dec,2019,0.65634
7,Dec,2019,0.655375
8,Dec,2019,0.655375
9,Dec,2019,0.655549
10,Dec,2019,0.653971
11,Dec,2019,0.656978
12,Dec,2019,0.658488
13,Dec,2019,0.658842
14,Dec,2019,0.659974
15,Dec,2019,0.659974
16,Dec,2019,0.65965
17,Dec,2019,0.656629
18,Dec,2019,0.657579
19,Dec,2019,0.660299
20,Dec,2019,0.660731
21,Dec,2019,0.660004
22,Dec,2019,0.660004
23,Dec,2019,0.66264
24,Dec,2019,0.66422
25,Dec,2019,0.6636
26,Dec,2019,0.6665
27,Dec,2019,0.67039
28,Dec,2019,0.666701
29,Dec,2019,0.666701
30,Dec,2019,0.67346
31,Dec,2019,0.674568
1,Jan,2020,0.6727
2,Jan,2020,0.669322
3,Jan,2020,0.667165
4,Jan,2020,0.6664
5,Jan,2020,0.6664
6,Jan,2020,0.666549
7,Jan,2020,0.662618
8,Jan,2020,0.664401
9,Jan,2020,0.660709
10,Jan,2020,0.66396
11,Jan,2020,0.6636
12,Jan,2020,0.66315
13,Jan,2020,0.663299
14,Jan,2020,0.661299
15,Jan,2020,0.661649
16,Jan,2020,0.663691
17,Jan,2020,0.661002
18,Jan,2020,0.661065
19,Jan,2020,0.661065
20,Jan,2020,0.66019
21,Jan,2020,0.660731
22,Jan,2020,0.658742
23,Jan,2020,0.658497
24,Jan,2020,0.660099
25,Jan,2020,0.66095
26,Jan,2020,0.66095
27,Jan,2020,0.655149
28,Jan,2020,0.653159
29,Jan,2020,0.65229
30,Jan,2020,0.649188
31,Jan,2020,0.64631
1,Feb,2020,0.64635
2,Feb,2020,0.64635
3,Feb,2020,0.646239
4,Feb,2020,0.647801
5,Feb,2020,0.647952
6,Feb,2020,0.646172
7,Feb,2020,0.640541
8,Feb,2020,0.640125
9,Feb,2020,0.640125
10,Feb,2020,0.63837
11,Feb,2020,0.64043
12,Feb,2020,0.647
13,Feb,2020,0.64429
14,Feb,2020,0.64349
15,Feb,2020,0.643364
16,Feb,2020,0.643364
17,Feb,2020,0.643801
18,Feb,2020,0.639251
19,Feb,2020,0.63802
20,Feb,2020,0.634029
21,Feb,2020,0.635108
22,Feb,2020,0.634794
23,Feb,2020,0.634794
24,Feb,2020,0.634508
25,Feb,2020,0.632329
26,Feb,2020,0.63003
27,Feb,2020,0.632201
28,Feb,2020,0.623511
29,Feb,2020,0.625065
1,Mar,2020,0.625065
2,Mar,2020,0.62477
3,Mar,2020,0.630161
4,Mar,2020,0.627699
5,Mar,2020,0.63034
6,Mar,2020,0.635649
7,Mar,2020,0.6353
8,Mar,2020,0.6353
9,Mar,2020,0.63692
10,Mar,2020,0.624699
11,Mar,2020,0.629774
12,Mar,2020,0.612156
13,Mar,2020,0.6042
14,Mar,2020,0.6064
15,Mar,2020,0.6064
16,Mar,2020,0.609918
17,Mar,2020,0.592925
18,Mar,2020,0.575851
19,Mar,2020,0.582693
20,Mar,2020,0.571476
21,Mar,2020,0.569653

